The RAdial Velocity Experiment (RAVE): Fourth data release

We present the stellar atmospheric parameters (effective temperature, surface gravity, overall metallicity), radial velocities, individual abundances and distances determined for 425 561 stars, which constitute the fourth public data release of the RAdial Velocity Experiment (RAVE). The stellar atmospheric parameters are computed using a new pipeline, based on the algorithms of MATISSE and DEGAS. The spectral degeneracies and the 2MASS photometric information are now better taken into consideration, improving the parameter determination compared to the previous RAVE data releases. The individual abundances for six elements (magnesium, aluminum, silicon, titanium, iron and nickel) are also given, based on a special-purpose pipeline which is also improved compared to that available for the RAVE DR3 and Chemical DR1 data releases. Together with photometric information and proper motions, these data can be retrieved from the RAVE collaboration website and the Vizier database.

==> name_conversion.txt <==

dr4input_aitoff fig01 0
dr4input_aitoff_lowquality fig01_lowres 1

hist_i_dr4 fig02 0

Completeness_maps_2MASS_Aitoff_color fig03 0

hist_i_dr4_colourcoded fig04 0

DR4_reference_HR fig05a	1
DR4_pipeline_HR fig05b	1

DR4_Teff_calibrators fig06a	1
DR4_logg_calibrators fig06b	1

DR4_Delta_GCS_Teff fig07	1

DR4_mh_calibrators fig08a	1
DR4_cal_mh_calibrators fig08b	1

DR4_cal_mh_loggBins01 fig09a	1
DR4_cal_mh_loggBins02 fig09b	1	
DR4_cal_mh_loggBins03 fig09c	1
DR4_cal_mh_loggBins04 fig09d	1
DR4_cal_mh_loggBins05 fig09e	1

DR4_residuals_cal_mh fig10	1


DR4_residuals_rave_mh fig11	1

DR4_test_HRD fig12a		1
DR4_residuals_mh_test fig12b	1
DR4_residuals_cal_mh_test  fig12c	1

X_H_comparison fig13a
X_Fe_comparison fig13b

X_H_comparison_err fig14a
X_Fe_comparison_err fig14b

resid_abd_params fig15

Ruchti_Soub_XH_rave fig16

Ruchti_Soub_XFe_rave fig17

Completeness_2MASS_integral fig18

XFe_DR4 fig19

RAVE_DB_HRdiagram fig20a	1
RAVE_DB_HRdiagram_dr3 fig20b	1

RAVE_DB_Logg_vs_meta fig21a	1
RAVE_DB_Logg_vs_meta_DR3 fig21b	1
RAVE_DB_Teff_vs_meta fig21c	1
RAVE_DB_Teff_vs_meta_DR3 fig21d	1

RAVE_DB_MDFs fig22	1

RAVE_DB_Correlations_repeats fig23a	1
RAVE_DB_Correlations_repeats_dr3 fig23b	1

RAVE_DB_Meta_vs_SNR fig24a 	1
RAVE_DB_Meta_vs_SNR_DR3 fig24b	1

Nlines_err fig25

mH_chem_STN fig26

NX_Ntot_all fig27

MH-mchem_Teff_logg_MH fig28

eRV_dist fig29

reobs_nobs fig30a
reobs_dt fig30b

repeats fig31

external_Imag fig32a
external_colcol fig32b

rv_ext fig33a
rv_ext_histo fig33b

ext_rv_R fig34a
ext_rv_SNR fig34b

avratiodistancesZ3Z4_loggTeff fig35

Distances_BDR4_ZDR4 fig36	1
